Scientific Machine Learning for Resilient EV-Grid Planning and Decision Support Under Extreme Events

Electric vehicle (EV) charging infrastructure introduces complex challenges to urban distribution networks, particularly under extreme demand events. A critical barrier to resilience assessment is the scale gap between micro-level charging physics and city-scale planning: minute-resolution deliverability constraints remain invisible in hourly aggregated datasets, causing purely data-driven models to exhibit non-physical behavior in high-stress regimes. This paper develops a five-stage scientific machine learning framework bridging this gap through physics-informed knowledge transfer. Stage 1 learns a temperature-pressure deliverability surface from Swiss DC fast-charging telemetry with monotonicity constraints. Stage 2 performs cross-scale injection via anchored quantile mapping. Stage 3 deploys a dual-head spatio-temporal graph neural network for joint forecasting of demand and service loss rate. Stage 4 simulates backlog dynamics under stress shocks and evaluates policy interventions. Stage 5 couples service outcomes to distribution-grid stress via transformer loading analysis. Validation on the Shenzhen UrbanEV dataset demonstrates that physics injection restores monotone stress-to-risk response (Spearman correlation coefficient equals +1.0 versus -0.8 without injection) and improves forecasting accuracy. Under a representative demand shock, the hybrid policy reduces backlog by 79.1%, restores full service within the study horizon, and limits grid stress to only 2 additional hours. The derived resilience boundary m_crit as a function of epsilon approximately equals 1.7 minus 1.0 times epsilon, providing actionable guidance linking demand flexibility to maximum absorbable stress, enabling risk-aware emergency planning under extreme events.

==> highlights.txt <==
Highlights
Scientific Machine Learning for Resilient EV-Grid Planning and Decision Support Under Extreme Events
Yifan Wang

• Cross-scale physics injection bridges micro telemetry to city-scale resilience
• Monotonicity-constrained LUT preserves physical consistency across scale gap
• Physics injection restores monotone stress response (Spearman ρ: −0.8 → +1.0)
• Hybrid policy achieves 79.1% backlog reduction and accelerates backlog-clearance (service recovery)
• Resilience boundary links demand flexibility to maximum absorbable stress
